The formation of mini-AGN disks around IMBHs and their dynamical implications

This study explores the formation and implications of mini-active galactic nuclei (mAGN) disks around intermediate-mass black holes (IMBHs) embedded in gas-rich globular/nuclear clusters (GCs). We examine the parameter space for stable mAGN disks, considering the influence of IMBH mass, disk radius, and gas density on disk stability. The dynamics of stars and black holes within the mAGN disk are modeled, with a focus on gas-induced migration and gas dynamical friction. These dynamical processes can lead to several potentially observable phenomena, including the alignment of stellar orbits into the disk plane, the enhancement of gravitational wave mergers (particularly IMRIs and EMRIs), and the occurrence of mili/centi-tidal disruption events (mTDEs/cTDEs) with unique observational signatures. We find that gas hardening can significantly accelerate the inspiral of binaries within the disk, potentially leading to a frequency shift in the emitted gravitational waves. Additionally, we explore the possibility of forming accreting IMBH systems from captured binaries within the mAGN disk, potentially resulting in the formation of ultraluminous X-ray sources (ULXs). The observational implications of such accreting systems, including X-ray emission, optical signatures, and transient phenomena, are discussed. Furthermore, we investigate the possibility of large-scale jets emanating from gas-embedded IMBHs in GCs. While several caveats and uncertainties exist, our work highlights the potential for mAGN disks to provide unique insights into IMBH demographics, accretion physics, and the dynamics of GCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
